A study of the F-giant star $\theta$ Scorpii A: a post-merger rapid rotator?

We report high-precision observations of the linear polarization of the F1$\,$III star $\theta$ Scorpii. The polarization has a wavelength dependence of the form expected for a rapid rotator, but with an amplitude several times larger than seen in otherwise similar main-sequence stars. This confirms the expectation that lower-gravity stars should have stronger rotational-polarization signatures as a consequence of the density dependence of the ratio of scattering to absorption opacities. By modelling the polarization, together with additional observational constraints (incorporating a revised analysis of Hipparcos astrometry, which clarifies the system's binary status), we determine a set of precise stellar parameters, including a rotation rate $\omega\, (= \Omega/\Omega_{\rm c})\ge 0.94$, polar gravity $\log{g_p} = 2.091 ^{+0.042}_{-0.039}$ (dex cgs), mass $3.10 ^{+0.37}_{-0.32}$ solar masses, and luminosity $\log(L/Lsun) =3.149^{+0.041}_{-0.028}$. These values are incompatible with evolutionary models of single rotating stars, with the star rotating too rapidly for its evolutionary stage, and being undermassive for its luminosity. We conclude that $\theta$ Sco A is most probably the product of a binary merger.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.

==> referee_comments.txt <==
Auther responses are prefaced by  "AR:". Changes in the manuscript are indicated by boldface type.


Reviewer's Comments:

This is an interesting paper and the results are convincingly presented. The paper certainly deserves publication after my comments and suggestions are taken into account. My major comments are related to the discussion of the polarization measurements, the role of the close companion, and a possible scenario for the merger event.


Major comments:

1. The measurements carried out on different dates (presented in Table 2 and Fig. 1) show a rather strong dispersion of data points, by far exceeding the measurement accuracy. It is not discussed whether these discrepancies could be due to the fact that the observations cover different rotation phases of theta Sco A. Since the rotation period can easily be estimated using the fundamental parameters of the star, this fact should be discussed in the text, including a discussion of other possible origins of the observed dispersion (e.g. surface inhomogeneities, contamination by the close companion, etc.).

AR:    The rotation period can be determined (16.6 days) and has been added to the stellar parameters in Table 6. While it is possible that polarization variability of the star could contribute to the observed scatter, we think it is more likely that the main cause is instrumental calibration issues. Zero point shifts between different observing runs have been noted in a previous more extensive study using the same instruments (Bailey, et al., 2021, MN, 502, 2331) and were attributed to instrumental effects, and particularly to the lack of sufficiently well characterized low polarization standard stars. A discussion of these issues has been added to section 2. Also section 5.2 has been modified to point out that the use of the bootstrap method is important in this context.
       While it is possible that polarization variations could result from
non-radial pulsations - as seen in the Beta Cep star Beta Cru (Cotton et al., 2022, Nat Astron. 6, 154) - or surface inhomogeneities (e.g. spots) we would expect the photometric signals due to these effects to be much larger than any polarimetric signal. Theta Sco is not known to be a photometric variable. We have examined the TESS and Hipparcos space photometry and see no evidence for any photometric variability consistent with the rotation period or likely pulsation periods. We have added a paragraph to section 5.2 explaining this. 


2. The role of the sub-arcsec companion for the primary evolution is not clear and needs to be discussed in more detail. The authors write in the text: "The large change in PA between Hipparcos and HRCam observations hints at an eccentric orbit with periastron around the turn of the century, but in any event the system appears to be wide in the sense that the B component is unlikely to have affected the primary’s evolution."

It seems that the orbital period is of the order of a few tens of years. On the other hand, merger events were suggested also for binaries with similarly long orbital periods: a very long orbital period (of about 29 years}, also a high eccentricity of about 0.8, were determined for the binary system HD 148937 with a magnetic rejuvenated primary. It was suggested that the cause of the rejuvenation could be either the interaction between the components or a merger event (Frost et al. 2021osvm.confE..19F). A discussion of the possible role of the close companion for the merger event is needed.

AR:    Our preferred scenario is that Theta Sco A was originally a very close binary, with the current Theta Sco B as a more distant companion. The two components of Theta Sco A merged to form the current rapidly rotating star. Theta Sco B was probably not involved in the interaction. The Frost et al. reference cited seems to describe essentially the same process to form the magnetic star in HD 148937.
       On further consideration we have removed the comment about the eccentricity and
periastron. With the limited observations, we cannot constrain the eccentricity of theta Sco AB. It could be an inclined near-circular orbit and does not necessarily have a high eccentricity like HD 148937.


3. By modelling the polarization together with additional observational constraints, the authors derive stellar parameters that are incompatible with evolutionary models of single rotating stars. They conclude that theta Sco A is probably the product of a binary merger.

Since the scenario of a merger event is currently a subject of active investigation,
I miss in the text a more detailed discussion on the scenario how the merger event could have taken place in the early evolution of this target. In particular, as the impact of the close companion with spectral type A3 on the merger event is not clear, the properties of theta Sco A need to be discussed in more detail. The authors write that there is no detectable flux shortwards of 1500A in the IUE spectra. On the other hand, Ayres (2018ApJ...854...95) presented HST far-ultraviolet spectra of theta Sco in the spectral region below 1500A, hosting a variety of key plasma diagnostics. It is important to include the information on the HST spectra of theta Sco in the paper. Do the authors find significant differences between the theoretical spectrum of theta Sco and the observed HST spectrum in the FUV?

AR:   Our models are of the photosphere, and do not cover the corona and chromosphere seen in the HST FUV observations. Our comment that their is "no detectable flux shortwards of 1500A" is still valid. The flux detected by HST would be below the limit of IUE, and we only used this result to constrain the temperature of the companion.


It is remarkable that several F-type supergiants carefully studied by Ayres do not have close companions and rotate much slower than theta Sco A. Also of interest is his report that the position of the X-ray source detected by Chandra is shifted from the position of theta Sco A.

AR:    Yes, it is true that all the other F-type supergiants studied in Ayres (2018) have slow rotation (v sin i < 20 kms-1) indicating that they are consistent with single star evolution, and emphasising that Theta Sco is unusual. However, these stars cover a range of masses and evolutionary stages. The shift in position of the weak X-ray source detected for theta Sco does not look very significant.



To get an insight into the evolutionary origin of merger products, their properties, such as the surface composition (binary mass transfer may transport nuclear processed gas into the atmosphere of the mass gainer star), the kinematical characteristics and the presence of pulsations are intensively discussed in the literature (see e.g.  Gies et al 2022AJ....163..100G; Renzo & Goetberg, 2021ApJ...923..277; Cazorla et al. 2017A&A...604A.123C). Theta Sco A is very bright and certainly was already intensively observed photometrically and spectroscopically in the past at different observatories. I see in the ESO archive that it was observed at two epochs with two ESO instruments, UVES and EMMI, but there should be additional spectra in the archives of other observatories. Do the authors see anomalies in the surface chemical composition of theta Sco A or some surface element inhomogeneities, if they compare the spectra at different rotation phases? According to the stellar parameters of theta Sco A mentioned by the authors, the rotation period should be of the order of about 2.5 weeks. Can the authors also mention in the text whether the kinematical characteristics indicate for theta Sco A a runaway or walkaway status? And can the authors exclude the scenario that theta Sco A is a product of mass transfer from the secondary star, identified as a close A3 star?

AR:    The references given above all relate to studies of OB stars much more massive than Theta Sco so some of the methods used are inapplicable (e.g. there are no He lines in an F star so we can't measure He abundances). As already noted photometry of Theta Sco shows no evidence for pulsations or rotational modulation. While we have an estimate of the rotation period, the uncertainty is such that we cannot reliably determine rotation phases for past observations. A study of the type suggested would likely require new targeted observations and is beyond the scope of this paper.
        However, we cannot exclude the possibility of involvement of Theta Sco B in the
interaction and have added a discussion of this to section 6. Further observations to spectroscopically characterize Theta Sco B and better determine the orbit should help to clarify its involvement. Theta Sco is not a runaway star.



Minor comments:

1. The authors write "Sherrill’s (1999) remark that “there were some [contemporaneous] astronomers who began to accuse See privately of carelessness as an observer” appears germane."

This sentence sounds like hearsay and should not be in the text of the paper. If necessary, please quote original papers.

AR:   This sentence has been deleted.

2. The authors write in Sect. 3.1:
"It has been suggested that binary interaction may play a role in the rapid rotation of some Be stars (de Mink et al. 2013)." But this idea was first popularized by Pols et al. (1991,  A&A, 241, 419). This paper should be quoted in the text. The authors also write "However, single-star evolutionary channels are also possible for Be stars (Hastings et al. 2020) and so we cannot normally determine the evolutionary history in an individual case." On the other hand, it should be made clear in the text that there is growing observational evidence that the binary channel is predominant in Be star formation (e.g. Bodensteiner et al. 2021mobs.confE..24).

AR:   The paragraph has been updated to include the suggested references.


3. There are a number of footnotes that can easily be incorporated in the main text of the paper.

AR:   All of the footnotes have been incorporated into the main text.

